Formation of large-scale structures by turbulence in rotating planets

This thesis presents a newly developed theory for the formation and maintenance of eddy-driven jets in planetary turbulence. The novelty is that jet formation and maintenance is studied as a dynamics of the statistics of the flow rather than a dynamics of individual realizations. This is pursued using Stochastic Structural Stability Theory (S3T), which studies the closed dynamics of the first two cumulants of the full statistical state dynamics of the flow after neglecting or parameterizing third and higher-order cumulants. Using this statistical closure, large-scale structure formation is studied in barotropic turbulence on a $\beta$-plane. It is demonstrated that at analytically predicted critical parameter values the homogeneous turbulent state undergoes a bifurcation becoming inhomogeneous with the emergence of large-scale zonal and/or non-zonal flows. The mechanisms by which the turbulent Reynolds stresses organize to reinforce infinitesimal mean flow inhomogeneities, thus leading to this statistical state instability, are studied for various regimes of parameter values. It is also demonstrated that the S3T instabilities equilibrate to turbulent states with finite-amplitude jets. Moreover, the relation between large-scale structure formation through modulational instability and the S3T instability of the homogeneous turbulent state is also investigated and it is shown that the modulational instability results are subsumed by the S3T results. Finally, the study of the S3T stability of inhomogeneous turbulent jet equilibria is presented and the relation with the phenomenon of jet merging is investigated. Although all these phenomena cannot be predicted by analysis of the dynamics of single realizations of the flow, it is demonstrated that the predictions of S3T are reflected in individual realizations of the flow.

==> abs.txt <==
This thesis presents a newly developed theory for the formation and
maintenance of eddy-driven jets in planetary turbulence. The novelty is
that jet formation and maintenance is studied as a dynamics of the
statistics of the flow rather than dynamics of individual realizations.
This is pursued using  Stochastic Structural Stability Theory (S3T)
which studies the closed dynamics of the first two cumulants of the full
statistical state dynamics of the flow by neglecting or parameterizing
the third and higher-order cumulants. S3T is an analytical, predictive
and quantitative theory for turbulence that proceeds directly from the
equations of motion and provides a way of finding turbulent statistical
equilibria and determining their stability. Instability of the
statistics of the flow signifies transition of the turbulent regime to a
new regime.

With this statistical closure large-scale structure formation is studied
in barotropic turbulence on a $\beta$-plane. By studying the dynamics of
the statistical state novel phenomena are predicted such as: the
instability of homogeneous turbulence to jet formation, the
establishment of turbulent equilibria, the prediction of multiple
turbulent equilibria, jet merging bifurcations, and the existence of
latent jets. Although these  phenomena cannot be predicted by analysis
of the dynamics of single realizations of the flow, it is demonstrated
that the predictions of the statistical theory  are reflected in
individual realizations of the flow.

It is further demonstrated that at  analytically predicted critical
parameter values the homogeneous turbulent state undergoes a bifurcation
and becomes inhomogeneous with the emergence of large-scale zonal and/or
non-zonal flows. The mechanisms by which the turbulent Reynolds stresses
organize to reinforce infinitesimal mean flow inhomogeneities, thus
leading to this statistical state instability, are extensively studied
for various regimes of parameter values (planetary vorticity gradient,
dissipation rate and turbulent energy injection rate) and it is shown
that for small and modest values of planetary vorticity gradient,
$\beta$, the upgradient fluxes responsible for the formation and
maintenance of large-scale structure are induced by the Orr mechanism,
while for large $\beta$ by resonant wave triads. It is demonstrated that
the S3T instabilities equilibrate to finite amplitude jets, in agreement
with the jets that develop in individual simulations. The relation
between the formation of large-scale structure through modulational
instability and the S3T instability of the homogeneous turbulent state
is also investigated and it is shown that the modulational instability
results are subsumed by the S3T results.

The study of the S3T stability of inhomogeneous turbulent jet equilibria
is also presented and the relation with the phenomenon of jet merging is
investigated. Methods for finding inhomogeneous statistical turbulent
equilibria and also for studying their stability are developed.













This thesis presents a newly developed theory for the formation and
maintenance of eddy-driven jets in planetary turbulence. The novelty is
that jets are studied as a dynamics of the
statistics of the flow rather than dynamics of individual realizations.
This is pursued using Stochastic Structural Stability Theory (S3T)
which studies the closed dynamics of the first two cumulants of the full
statistical state dynamics of the flow by neglecting or parameterizing
the third and higher-order cumulants. Instability of the statistics of the flow signifies transition of the turbulent regime to a
new regime.

With this statistical closure large-scale structure formation is studied
in barotropic turbulence on a $\beta$-plane. By studying the dynamics of
the statistical state novel phenomena are predicted such as: the
instability of homogeneous turbulence to jet formation, the
establishment of turbulent equilibria, the prediction of multiple
turbulent equilibria, jet merging bifurcations, and the existence of
latent jets. Although these  phenomena cannot be predicted by analysis
of the dynamics of single realizations of the flow, it is demonstrated
that the predictions of the statistical theory  are reflected in
individual realizations of the flow.

It is further demonstrated that at analytically predicted critical
parameter values the homogeneous turbulent state undergoes a bifurcation
and becomes inhomogeneous with the emergence of large-scale zonal and/or
non-zonal flows. The mechanisms by which the turbulent Reynolds stresses
organize to reinforce infinitesimal mean flow inhomogeneities, thus
leading to this statistical state instability, are extensively studied
for various regimes of parameter values (planetary vorticity gradient,
dissipation rate and turbulent energy injection rate). It is demonstrated that
the S3T instabilities equilibrate to finite amplitude jets, in agreement
with the jets that develop in individual simulations. The relation
between the formation of large-scale structure through modulational
instability and the S3T instability of the homogeneous turbulent state
is also investigated and it is shown that the modulational instability
results are subsumed by the S3T results.

The study of the S3T stability of inhomogeneous turbulent jet equilibria
is also presented and the relation with the phenomenon of jet merging is
investigated. Methods for finding inhomogeneous statistical turbulent
equilibria and also for studying their stability are developed.
